Deformed neutron stars

We present solutions for non-spherically symmetric neutron stars. We begin by deriving the Tolman-Oppenheimer-Volkoff equations from a parameterized metric that takes into account the deformation of the star due to differences in equatorial and polar pressures, expressed in terms of a parameter D, which is the ratio between polar and equatorial radius. The stellar structure is solved using the GM1 equation of state and the Tolman-Oppenheimer-Volkoff equations for deformed objects are numerically integrated using the fourth-order Runge-Kutta method for different values of the parameter D. We show that larger values of D > 1, that describe prolate neutron stars, yield smaller values of mass and radius, while for smaller values of D < 1, describing oblate neutron stars, larger values for mass and radius are attained. From the confrontation of our model theoretical predictions with recent observational data on pulsars, it is possible to constrain the values of the parameter D.

==> CambridgeCore_CitationExport_18Feb2021.txt <==
@inbook{schutz_2009, place={Cambridge}, edition={2}, title={Frontmatter}, booktitle={A First Course in General Relativity}, publisher={Cambridge University Press}, author={Schutz, Bernard}, year={2009}, pages={i-vi}}

==> CambridgeCore_CitationExport_18Feb2021__1_.txt <==
@book{hawking_ellis_1973, place={Cambridge}, series={Cambridge Monographs on Mathematical Physics}, title={The Large Scale Structure of Space-Time}, DOI={10.1017/CBO9780511524646}, publisher={Cambridge University Press}, author={Hawking, S. W. and Ellis, G. F. R.}, year={1973}, collection={Cambridge Monographs on Mathematical Physics}}
